Shared aggregate sets in answer set programming

Aggregates are among the most frequently used linguistic extensions of answer set programming. The result of an aggregation may introduce new constants during the instantiation of the input program, a feature known as value invention. When the aggregation involves literals whose truth value is undefined at instantiation time, modern grounders introduce several instances of the aggregate, one for each possible interpretation of the undefined literals. This paper introduces new data structures and techniques to handle such cases, and more in general aggregations on the same aggregate set identified in the ground program in input. The proposed solution reduces the memory footprint of the solver without sacrificing efficiency. On the contrary, the performance of the solver may improve thanks to the addition of some simple entailed clauses which are not easily discovered otherwise, and since redundant computation is avoided during propagation. Empirical evidence of the potential impact of the proposed solution is given. (Under consideration for acceptance in TPLP).

==> cactus.csv <==
#;clasp;wasp;wasp_multiaggregates
1;0.103;0.219;0.219
2;0.218;0.219;0.22
3;0.218;0.22;0.22
4;0.218;0.22;0.22
5;0.218;0.335;0.22
6;0.231;0.336;0.334
7;0.332;0.336;0.335
8;0.332;0.336;0.336
9;0.332;0.336;0.336
10;0.332;0.336;0.336
11;0.332;0.337;0.337
12;0.332;0.337;0.337
13;0.333;0.452;0.337
14;0.333;0.452;0.348
15;0.333;0.453;0.452
16;0.333;0.453;0.453
17;0.344;0.465;0.565
18;0.344;0.566;0.569
19;0.344;0.568;0.569
20;0.346;0.57;0.57
21;0.346;0.57;0.58
22;0.347;0.57;0.683
23;0.446;0.58;0.683
24;0.447;0.582;0.683
25;0.447;0.681;0.684
26;0.447;0.683;0.684
27;0.447;0.684;0.798
28;0.447;0.684;0.798
29;0.447;0.685;0.799
30;0.447;0.685;0.8
31;0.448;0.685;0.801
32;0.448;0.685;0.801
33;0.461;0.698;0.801
34;0.462;0.799;0.801
35;0.561;0.799;0.802
36;0.561;0.8;0.803
37;0.562;0.801;0.916
38;0.562;0.804;0.916
39;0.565;0.805;0.917
40;0.565;0.806;0.917
41;0.565;0.806;0.931
42;0.565;0.807;1.03
43;0.566;0.807;1.037
44;0.566;0.807;1.04
45;0.566;0.807;1.04
46;0.574;0.808;1.043
47;0.577;0.808;1.044
48;0.578;0.808;1.049
49;0.58;0.809;1.058
50;0.676;0.813;1.248
51;0.68;0.816;1.255
52;0.68;0.82;1.255
53;0.68;0.822;1.255
54;0.68;0.822;1.255
55;0.681;0.826;1.255
56;0.681;0.916;1.256
57;0.681;0.921;1.256
58;0.681;0.922;1.256
59;0.681;0.922;1.256
60;0.681;0.922;1.257
61;0.681;0.922;1.257
62;0.681;0.922;1.257
63;0.681;0.923;1.257
64;0.681;0.923;1.257
65;0.681;0.923;1.257
66;0.681;0.923;1.258
67;0.681;0.923;1.258
68;0.681;0.923;1.258
69;0.682;0.924;1.258
70;0.682;0.924;1.258
71;0.682;0.924;1.259
72;0.682;0.924;1.26
73;0.684;0.924;1.26
74;0.696;0.925;1.26
75;0.789;0.925;1.26
76;0.79;0.925;1.26
77;0.795;0.925;1.26
78;0.796;0.926;1.261
79;0.796;0.927;1.261
80;0.796;0.927;1.261
81;0.796;0.927;1.261
82;0.796;0.928;1.262
83;0.797;0.929;1.263
84;0.797;0.931;1.464
85;0.797;0.932;1.467
86;0.913;1.031;1.47
87;0.916;1.032;1.472
88;1.028;1.032;1.472
89;1.233;1.038;1.473
90;1.236;1.038;1.473
91;1.238;1.04;1.473
92;1.241;1.041;1.475
93;1.242;1.053;1.475
94;1.242;1.251;1.476
95;1.242;1.465;1.479
96;1.45;1.47;1.692
97;1.452;1.895;1.698
98;1.452;1.903;2.539
99;1.452;1.915;2.552
100;1.467;2.12;3.203
101;1.666;2.336;3.613
102;1.667;2.539;3.618
103;1.878;2.541;3.627
104;1.879;2.553;3.649
105;1.879;2.754;3.831
106;1.883;2.985;4.046
107;2.096;2.988;4.048
108;2.096;2.992;4.052
109;2.097;3.184;4.064
110;2.097;3.42;4.065
111;2.311;3.616;4.263
112;2.524;3.617;4.477
113;2.525;3.837;4.507
114;2.526;3.838;4.913
115;2.526;4.065;5.374
116;2.529;4.077;5.858
117;2.734;4.282;5.862
118;2.734;4.504;5.884
119;2.736;5.155;5.893
120;2.737;5.863;6.381
121;2.741;5.864;6.409
122;2.741;5.886;6.892
123;2.957;5.889;6.892
124;3.167;6.372;6.909
125;3.168;6.375;6.922
126;3.169;6.378;6.926
127;3.172;6.382;7.043
128;3.174;6.387;7.049
129;3.382;6.402;7.056
130;3.591;6.58;7.063
131;3.598;6.89;7.406
132;3.829;6.895;7.414
133;4.019;7.049;7.434
134;4.025;7.055;7.558
135;4.028;7.061;7.575
136;4.035;7.43;7.577
137;4.464;7.559;7.578
138;4.681;7.562;7.585
139;5.094;7.565;7.956
140;5.096;7.575;7.964
141;5.1;7.575;8.094
142;5.117;7.933;8.099
143;5.34;7.951;8.1
144;5.831;8.087;8.101
145;5.841;8.091;8.116
146;5.842;8.097;8.439
147;6.871;8.1;8.443
148;6.922;8.105;8.444
149;6.928;8.438;8.611
150;7.386;8.611;8.612
151;7.39;8.616;8.621
152;7.397;8.619;8.624
153;7.44;8.625;8.627
154;7.447;8.625;8.983
155;7.878;8.961;8.986
156;7.881;8.992;9.145
157;7.898;9.138;9.146
158;7.898;9.142;9.147
159;7.906;9.143;9.154
160;7.92;9.147;9.156
161;7.957;9.157;9.721
162;7.96;9.741;9.987
163;7.964;9.993;10.002
164;7.964;10.009;10.184
165;7.964;10.026;10.189
166;8.409;10.031;10.197
167;8.416;10.185;10.2
168;8.42;10.197;10.513
169;8.474;10.202;10.736
170;8.474;10.216;10.738
171;8.48;10.512;10.744
172;8.481;10.54;10.756
173;8.484;10.73;10.757
174;8.926;10.735;11.033
175;8.933;10.735;11.559
176;8.934;10.747;11.568
177;9.424;10.758;11.802
178;9.425;11.025;11.803
179;9.439;11.537;11.807
180;9.446;11.565;11.813
181;9.512;11.575;11.821
182;9.513;11.787;12.092
183;9.518;11.805;12.318
184;9.52;11.811;12.33
185;9.522;11.811;12.335
186;9.522;11.811;12.339
187;9.961;12.067;12.34
188;9.963;12.089;12.604
189;9.964;12.317;12.89
190;9.967;12.321;13.097
191;9.97;12.326;13.117
192;10.034;12.327;13.363
193;10.036;12.328;13.368
194;10.047;12.576;13.392
195;10.049;12.855;13.412
196;10.447;12.871;13.643
197;10.458;12.892;13.895
198;10.482;13.362;14.157
199;10.483;13.382;14.161
200;10.992;13.649;15.161
201;10.997;13.899;15.162
202;11.001;14.67;15.209
203;11.067;15.153;15.678
204;11.068;15.197;17.749
205;11.068;15.716;18.295
206;11.072;16.194;18.77
207;11.078;18.778;21.901
208;11.083;18.779;22.874
209;11.484;19.814;22.917
210;11.485;20.318;23.891
211;11.587;20.374;23.895
212;11.59;23.931;23.896
213;11.59;24.912;25.93
214;11.605;24.959;26.959
215;12.02;25.976;26.968
216;12.022;25.986;27.955
217;12.628;26.937;29.989
218;12.635;26.939;30.004
219;12.635;27.966;30.035
220;12.638;28.008;30.046
221;12.642;28.985;30.052
222;13.022;29.986;31.05
223;13.036;29.998;31.069
224;13.037;30.05;35.08
225;13.15;31.017;35.092
226;13.152;31.022;36.161
227;13.155;32.077;37.1
228;13.158;34.066;38.18
229;13.158;35.095;42.251
230;13.549;36.1;45.246
231;13.584;37.174;48.313
232;14.097;38.189;48.316
233;14.181;39.149;49.366
234;14.184;39.149;50.35
235;14.188;41.19;50.37
236;14.188;41.237;51.35
237;14.19;42.268;54.44
238;14.581;44.248;61.541
239;14.584;46.275;64.579
240;14.603;50.329;64.628
241;14.616;51.414;65.681
242;15.226;56.431;66.635
243;15.606;64.587;66.706
244;15.609;70.669;67.69
245;16.142;71.713;72.736
246;16.178;72.759;75.789
247;16.662;72.784;78.824
248;17.149;72.816;83.967
249;17.709;74.838;84.011
250;17.727;75.85;85.014
251;18.212;76.79;85.951
252;18.222;77.812;90.097
253;18.225;77.839;97.222
254;18.743;78.891;103.22
255;19.247;80.882;106.409
256;19.249;84.952;111.404
257;20.269;86.047;113.387
258;20.293;96.12;116.463
259;20.799;99.17;116.477
260;21.768;99.245;119.642
261;21.807;105.362;122.574
262;21.814;122.693;129.84
263;21.815;127.785;130.817
264;22.814;128.672;131.73
265;23.842;145.971;133.962
266;23.852;150.08;136.875
267;23.863;151.062;141.023
268;24.859;155.303;142.942
269;25.874;165.329;149.246
270;25.875;168.49;188.861
271;25.89;176.533;191.916
272;27.863;190.926;200.934
273;27.873;193.96;200.982
274;27.907;212.384;219.271
275;28.924;212.539;222.355
276;28.928;218.393;222.548
277;28.937;243.838;225.561
278;29.897;258.246;230.564
279;30.948;259.946;233.483
280;30.966;271.243;248.893
281;30.967;289.665;254.002
282;33.006;312.884;269.293
283;33.947;314.053;288.454
284;33.966;315.974;305.77
285;34.011;318.017;308.112
286;36.035;323.025;320.218
287;37.006;333.496;327.488
288;39.039;368.16;333.273
289;39.103;377.998;354.633
290;40.111;387.23;362.922
291;41.081;408.541;372.167
292;41.121;412.003;409.797
293;41.125;425.102;422.239
294;41.159;429.957;432.978
295;43.163;451.178;443.631
296;43.166;503.282;451.605
297;44.123;512.745;476.666
298;44.173;529.266;487.869
299;45.193;558.201;490.482
300;45.205;569.413;495.35
301;46.209;589.897;505.339
302;48.165;598.394;542.968
303;49.249;642.668;599.982
304;49.262;;605.585
305;50.234;;609.661
306;51.28;;623.691
307;51.285;;627.434
308;52.284;;646.87
309;53.316;;
310;56.385;;
311;57.311;;
312;57.374;;
313;58.391;;
314;59.425;;
315;60.436;;
316;60.441;;
317;60.457;;
318;61.452;;
319;64.511;;
320;67.574;;
321;68.487;;
322;68.558;;
323;69.506;;
324;70.595;;
325;73.66;;
326;74.645;;
327;74.658;;
328;75.697;;
329;80.743;;
330;83.803;;
331;86.774;;
332;87.86;;
333;88.91;;
334;89.887;;
335;92.936;;
336;93.974;;
337;94.933;;
338;96.978;;
339;101.08;;
340;103.138;;
341;106.073;;
342;107.112;;
343;117.34;;
344;120.382;;
345;121.295;;
346;121.375;;
347;122.302;;
348;124.347;;
349;127.405;;
350;135.518;;
351;138.604;;
352;142.755;;
353;147.68;;
354;159.909;;
355;170.072;;
356;177.329;;
357;188.336;;
358;201.524;;
359;206.606;;
360;222.887;;
361;274.726;;
362;277.767;;
363;349.851;;
364;353.912;;
365;436.261;;
366;443.397;;
367;447.448;;
368;489.947;;
369;585.725;;
370;651.656;;


==> cactusgenerated.csv <==
#;clasp;wasp;waspmulti
1;1.026;14.672;0.453
2;1.242;18.307;0.57
3;1.673;38.183;0.585
4;2.319;43.261;0.687
5;2.753;43.285;0.8
6;2.754;44.328;0.804
7;3.182;45.302;0.92
8;3.397;48.396;0.92
9;4.253;48.414;0.92
10;4.264;57.563;1.039
11;4.271;60.572;1.254
12;4.697;76.962;1.471
13;4.698;95.175;1.472
14;4.91;99.333;1.472
15;5.126;104.334;1.475
16;5.347;112.58;1.475
17;5.863;118.576;1.479
18;7.41;122.677;1.902
19;7.939;126.782;1.905
20;8.446;159.468;1.908
21;8.967;168.682;2.124
22;9.485;170.547;2.331
23;9.993;171.508;2.334
24;11.032;183.843;2.566
25;11.546;186.755;2.8
26;11.551;188.974;2.989
27;12.06;202.299;3.211
28;12.068;206.153;3.416
29;12.068;208.328;3.431
30;14.651;213.329;3.441
31;16.175;226.779;3.868
32;16.202;259.559;3.871
33;16.216;272.413;4.089
34;16.718;306.302;4.091
35;18.793;328.616;4.096
36;21.891;335.42;4.295
37;22.893;415.179;4.3
38;24.912;432.589;4.303
39;31.046;576.413;4.314
40;37.164;640.525;4.505
41;43.225;640.956;5.877
42;60.621;852.17;6.411
43;67.659;894.746;7.427
44;646.755;1030.782;7.445
45;727.817;;7.445
46;;;7.956
47;;;8.983
48;;;11.614
49;;;21.935
50;;;32.048
51;;;50.452
52;;;69.737
53;;;71.748
54;;;72.769
55;;;84.985
56;;;89.028
57;;;90.07
58;;;101.209
59;;;177.547
60;;;261.08
61;;;273.341
62;;;299.684
63;;;408.553
64;;;555.398
65;;;705.904
66;;;766.983
67;;;875.827

==> scatter-competition-time.csv <==
#;clasp;wasp;wasp_multiaggregates
1;0.333;0.337;0.337
2;0.333;0.57;0.801
3;0.462;0.337;0.334
4;0.332;0.799;0.684
5;0.332;0.452;0.452
6;0.332;0.452;0.336
7;0.332;0.685;0.916
8;0.79;0.8;0.801
9;0.447;0.336;0.8
10;0.448;0.698;0.58
11;0.446;0.685;0.801
12;0.574;0.58;0.683
13;0.344;1.032;1.03
14;0.218;0.568;0.916
15;0.218;0.336;0.335
16;0.676;0.683;0.684
17;0.447;0.684;0.683
18;0.347;0.465;0.336
19;0.344;1.465;1.467
20;0.231;0.684;0.683
21;0.562;0.916;0.453
22;1.233;1.032;1.248
23;0.447;0.336;0.22
24;0.461;1.895;1.464
25;0.447;0.685;0.799
26;0.332;0.22;0.337
27;0.447;1.031;0.931
28;0.344;0.799;0.798
29;0.447;0.57;0.569
30;0.333;0.335;0.348
31;0.346;0.336;0.336
32;0.346;0.453;0.802
33;0.562;0.219;0.22
34;0.447;1.251;0.917
35;0.218;0.22;0.22
36;0.333;0.801;0.337
37;0.561;0.336;0.22
38;0.332;0.685;0.917
39;0.561;0.453;0.801
40;0.448;0.582;0.569
41;4.028;28.008;12.092
42;1.666;5.889;18.295
43;5.831;11.575;30.035
44;2.741;15.716;30.046
45;1.452;5.155;6.409
46;2.097;1.915;3.203
47;1.667;15.197;7.964
48;1.238;3.42;4.064
49;2.526;23.931;14.157
50;2.311;32.077;30.052
51;1.879;2.992;7.956
52;2.097;4.077;3.649
53;2.736;10.031;13.117
54;1.452;4.504;4.065
55;2.096;7.951;8.983
56;1.452;10.026;12.604
57;2.524;24.959;64.628
58;2.957;8.992;7.434
59;14.584;2.336;2.552
60;3.172;41.237;42.251
61;2.096;30.05;36.161
62;13.037;0.804;0.803
63;2.741;5.886;5.884
64;2.525;2.985;49.366
65;2.526;11.565;8.986
66;3.167;2.988;4.507
67;1.45;7.43;14.161
68;3.598;0.57;0.57
69;1.883;6.402;6.926
70;3.382;12.089;31.069
71;5.1;1.47;1.255
72;50.234;0.923;1.698
73;3.829;51.414;6.922
74;1.467;2.553;5.893
75;3.169;2.12;13.643
76;1.236;1.903;5.374
77;4.025;38.189;83.967
78;2.737;20.374;22.917
79;1.879;78.891;38.18
80;2.529;14.67;11.568
81;9.964;333.496;660
82;8.934;660;308.112
83;16.142;660;609.661
84;7.397;86.047;106.409
85;9.967;105.362;362.922
86;16.662;190.926;605.585
87;7.39;660;495.35
88;4.464;25.986;90.097
89;5.34;25.976;31.05
90;8.933;75.85;254.002
91;4.681;660;660
92;9.961;598.394;320.218
93;20.269;122.693;660
94;8.42;243.838;188.861
95;5.842;74.838;85.014
96;8.416;660;443.631
97;7.898;72.816;66.706
98;10.482;660;660
99;9.963;37.174;65.681
100;10.483;425.102;623.691
101;9.446;660;660
102;6.871;42.268;67.69
103;10.992;127.785;84.011
104;7.906;193.96;141.023
105;9.439;660;660
106;4.035;99.245;269.293
107;8.926;660;409.797
108;19.249;412.003;130.817
109;5.117;512.745;230.564
110;10.997;314.053;248.893
111;7.386;660;372.167
112;3.174;13.649;21.901
113;11.001;218.393;191.916
114;7.898;660;660
115;5.841;168.49;451.605
116;21.807;10.54;15.209
117;18.222;289.665;660
118;7.92;155.303;660
119;12.022;368.16;225.561
120;8.409;72.784;97.222
121;30.966;660;660
122;18.212;660;660
123;14.603;660;660
124;20.799;660;660
125;25.874;660;660
126;28.937;660;660
127;16.178;529.266;129.84
128;17.709;660;660
129;41.121;660;660
130;80.743;660;422.239
131;20.293;660;660
132;28.928;660;660
133;34.011;258.246;327.488
134;23.842;660;660
135;30.967;660;660
136;24.859;660;133.962
137;23.852;660;660
138;30.948;660;660
139;18.743;660;660
140;25.89;660;660
141;23.863;660;660
142;21.814;660;660
143;13.584;660;149.246
144;60.436;660;660
145;9.97;660;660
146;45.205;660;660
147;28.924;660;660
148;14.616;660;660
149;19.247;212.384;119.642
150;57.374;660;660
151;25.875;660;660
152;14.097;660;660
153;27.907;660;490.482
154;52.284;660;660
155;18.225;660;660
156;36.035;660;660
157;53.316;660;660
158;40.111;660;660
159;21.815;660;660
160;17.727;660;222.548
161;51.285;660;660
162;43.163;660;660
163;67.574;660;660
164;41.159;660;660
165;59.425;660;660
166;93.974;660;660
167;41.125;660;660
168;73.66;660;660
169;68.558;660;660
170;49.249;660;660
171;56.385;660;660
172;120.382;660;660
173;87.86;660;660
174;60.441;660;660
175;39.103;660;660
176;61.452;660;660
177;88.91;660;660
178;83.803;660;660
179;49.262;660;660
180;45.193;660;660
181;101.08;660;660
182;121.375;660;660
183;43.166;660;660
184;60.457;660;660
185;74.658;660;660
186;33.006;660;660
187;103.138;660;660
188;142.755;212.539;660
189;70.595;660;660
190;92.936;660;660
191;46.209;660;660
192;44.173;660;660
193;51.28;660;660
194;64.511;660;660
195;177.329;660;660
196;89.887;660;660
197;74.645;660;660
198;75.697;660;660
199;58.391;660;660
200;117.34;660;660
201;0.796;0.927;1.258
202;7.447;7.061;7.056
203;0.682;0.808;1.058
204;6.928;6.58;7.043
205;0.681;0.82;1.26
206;6.922;7.055;7.063
207;0.681;0.924;1.257
208;7.44;7.049;7.049
209;0.68;0.922;1.257
210;7.957;7.562;7.577
211;0.796;0.925;1.47
212;7.964;7.565;7.578
213;1.242;0.807;1.256
214;7.96;7.559;7.575
215;0.58;0.806;1.049
216;7.964;7.575;7.558
217;0.681;0.923;1.258
218;7.964;7.575;7.585
219;0.68;0.922;1.257
220;8.48;8.091;8.1
221;0.565;0.809;1.044
222;8.481;8.097;8.101
223;0.681;0.805;1.255
224;8.474;8.1;8.116
225;0.681;0.923;1.261
226;8.474;8.105;8.099
227;0.565;0.807;1.043
228;8.484;8.087;8.094
229;0.682;0.822;1.256
230;9.52;8.625;8.624
231;0.566;0.924;1.255
232;9.512;8.616;8.621
233;0.913;0.928;1.473
234;9.513;8.619;8.627
235;0.684;0.923;1.475
236;9.522;8.625;8.611
237;0.797;1.053;1.692
238;9.518;8.611;8.612
239;1.028;1.038;1.472
240;9.522;9.147;9.146
241;0.796;0.922;1.472
242;10.049;9.143;9.147
243;0.578;0.807;1.037
244;10.034;9.157;9.156
245;1.242;0.922;1.256
246;10.047;9.142;9.154
247;0.681;0.922;1.261
248;10.036;9.138;9.145
249;0.681;0.816;1.257
250;11.078;10.185;10.197
251;0.681;0.808;1.258
252;11.068;10.216;10.189
253;0.681;0.923;1.256
254;11.068;10.197;10.184
255;0.795;0.924;1.255
256;11.083;10.202;10.2
257;0.565;0.808;1.255
258;11.59;10.747;10.738
259;0.681;1.041;1.476
260;11.072;9.741;9.721
261;0.682;0.926;1.261
262;11.59;10.73;10.744
263;0.796;0.927;1.258
264;11.067;10.735;10.736
265;0.566;0.822;1.26
266;11.605;10.735;10.757
267;0.916;0.924;1.26
268;11.587;10.758;10.756
269;1.241;0.826;1.26
270;12.635;11.811;11.813
271;0.681;0.929;1.479
272;12.635;11.811;11.802
273;0.577;0.925;1.263
274;12.638;11.811;11.821
275;0.565;0.932;1.259
276;12.642;11.787;11.807
277;0.681;0.927;1.261
278;12.628;11.805;11.803
279;0.566;0.931;1.26
280;13.15;12.321;12.34
281;0.681;0.924;1.26
282;13.158;12.327;12.339
283;1.242;0.813;1.262
284;13.155;12.326;12.335
285;0.681;1.04;1.475
286;13.158;12.317;12.318
287;0.797;0.921;1.258
288;13.152;12.328;12.33
289;0.68;0.925;1.257
290;14.184;12.892;13.412
291;0.682;0.925;1.473
292;14.181;12.871;13.363
293;0.696;0.807;1.04
294;14.188;12.855;13.392
295;0.68;0.923;1.257
296;14.188;13.382;12.89
297;0.796;1.038;1.473
298;14.19;13.362;13.368
299;0.797;0.806;1.04
300;15.226;13.899;13.895
301;0.103;0.219;0.219
302;0.218;0.681;0.565
303;0.789;0.566;0.798
304;11.485;64.587;48.313
305;27.863;20.318;15.678
306;447.448;589.897;122.574
307;660;660;660
308;660;660;660
309;660;660;660
310;660;660;660
311;10.458;3.184;6.892
312;2.734;8.961;4.913
313;3.168;2.539;3.627
314;3.591;4.065;4.263
315;1.878;6.382;4.046
316;4.019;2.541;3.618
317;14.581;3.838;4.048
318;5.096;6.372;6.892
319;2.734;3.837;3.831
320;10.447;3.616;3.613
321;22.814;10.512;5.858
322;11.484;16.194;10.002
323;15.609;4.282;7.406
324;9.424;6.387;8.439
325;5.094;2.754;2.539
326;7.881;8.438;8.443
327;21.768;15.153;15.161
328;13.036;18.778;18.77
329;17.149;6.89;6.909
330;7.878;5.863;5.862
331;69.506;70.669;103.22
332;44.123;29.986;29.989
333;15.606;165.329;200.934
334;27.873;3.617;7.414
335;13.549;7.933;11.033
336;13.022;18.779;26.959
337;9.425;5.864;4.052
338;33.947;12.576;8.444
339;39.039;6.895;17.749
340;107.112;27.966;27.955
341;29.897;19.814;23.895
342;41.081;39.149;64.579
343;127.405;6.378;4.477
344;353.912;24.912;23.896
345;33.966;11.025;9.987
346;188.336;10.009;15.162
347;37.006;26.939;26.968
348;12.02;9.993;10.513
349;57.311;6.375;6.381
350;159.909;11.537;11.559
351;585.725;26.937;142.942
352;96.978;76.79;72.736
353;122.302;31.017;23.891
354;48.165;80.882;131.73
355;124.347;46.275;54.44
356;94.933;39.149;50.37
357;274.726;318.017;222.355
358;170.072;34.066;50.35
359;201.524;72.759;51.35
360;660;323.025;288.454
361;106.073;56.431;48.316
362;436.261;660;660
363;135.518;151.062;136.875
364;206.606;41.19;45.246
365;147.68;99.17;116.463
366;660;12.067;13.097
367;68.487;50.329;30.004
368;660;71.713;37.1
369;651.656;451.178;542.968
370;489.947;503.282;646.87
371;443.397;36.1;25.93
372;121.295;29.998;22.874
373;660;271.243;200.982
374;138.604;35.095;75.789
375;660;28.985;78.824
376;660;377.998;432.978
377;349.851;31.022;35.08
378;660;145.971;85.951
379;660;128.672;66.635
380;86.774;84.952;111.404
381;277.767;44.248;35.092
382;222.887;408.541;627.434
383;660;77.839;116.477
384;660;77.812;61.541
385;660;660;660
386;660;387.23;599.982
387;660;660;660
388;660;660;660
389;660;176.533;219.271
390;660;96.12;113.387
391;660;660;660
392;660;660;660
393;660;660;660
394;660;312.884;233.483
395;660;660;660
396;660;259.946;333.273
397;660;150.08;476.666
398;660;660;660
399;660;660;660
400;660;558.201;487.869
401;660;660;660
402;660;315.974;305.77
403;660;429.957;354.633
404;660;660;660
405;660;660;660
406;660;660;660
407;660;642.668;505.339
408;660;569.413;660
409;660;660;660
410;660;660;660
411;660;660;660
412;660;660;660
413;660;660;660
414;660;660;660
415;660;660;660
416;660;660;660
417;660;660;660
418;660;660;660
419;660;660;660
420;660;660;660
421;660;660;660
422;660;660;660
423;660;660;660
424;660;660;660
425;660;660;660
426;660;660;660
427;660;660;660
428;660;660;660
429;660;660;660
660;660;660;660

==> scatter-mem-usercomp.csv <==
#;wasp;wasp_multiaggregates
1;114.5;27.6
2;38.1;27.9
3;124.5;29.5
4;46.2;36.1
5;47;38.4
6;50.7;38.9
7;58.7;43.1
8;60.3;44.5
9;63.9;44.3
10;68.8;50.6
11;68.4;51.6
12;71.8;55.7
13;79;57.2
14;90.5;61.8
15;95.9;63.9
16;96.5;66.7
17;105.1;77.1
18;103;76.2
19;113.2;78.1
20;112.8;84.3
21;116.2;86.9
22;122;82.3
23;117.1;109.2
24;127.7;43.8
25;117.7;46.6
26;67.8;53.6
27;125.3;103.8
28;85;60.7
29;89.9;62.6
30;96.4;70.6
31;155.3;146.6
32;106.2;77.8
33;106.7;81
34;113.4;82.8
35;132.8;89.2
36;137.1;93.6
37;141.9;97.7
38;148.7;101.8
39;157;104.7
40;164.1;113.2
41;165.9;116.6
42;177.8;124
43;112.6;46.3
44;138.1;133.6
45;135.5;118.9
46;136.4;64.5
47;112.6;137.8
48;120.6;124.6
49;151.5;150.8
50;146.9;151.8
51;154;153.7
52;152.3;184.9
53;138.4;176.3
54;139.1;103.7
55;145.6;108.9
56;186.8;210.8
57;179.8;121.7
58;191.5;126.8
59;202.4;142.1
60;209.6;144.1
61;221.4;153.4
62;229.5;159.4
63;229.9;166.9
64;96.6;55.8
65;140.2;66.8
66;127.6;69.3
67;147.5;111.1
68;133.1;100.4
69;129;145.3
70;139.8;120.9
71;165.7;144
72;165.2;171.7
73;158.9;139.7
74;178.3;210.8
75;183.7;186.3
76;189.1;203.2
77;220.3;199.7
78;225.6;198.6
79;241.4;184.7
80;251.2;165.9
81;259.5;173.6
82;254.3;185.3
83;281.4;193.9
84;291.3;203.2
85;122;68.9
86;128.4;75.2
87;139.8;80.1
88;134.7;112
89;141.1;116.5
90;148.7;122.1
91;167.3;131
92;176.6;169.8
93;182.5;170.5
94;196.2;176.3
95;203.8;182.9
96;211.4;171.1
97;219.5;195.8
98;264.2;215.4
99;275.5;207
100;269.7;197.7
101;296.5;232.7
102;305;222.2
103;318.5;247.9
104;314.3;231.1
105;357.9;241.9
106;106.4;77.9
107;136.9;86.1
108;142.9;95.2
109;144.6;107.6
110;150.3;118.3
111;161.5;127.5
112;197.6;135.4
113;201.9;143.2
114;212.7;151
115;222.8;167.2
116;229.8;168.1
117;250.9;176.9
118;256.5;186.6
119;288.3;197.3
120;317.3;207.2
121;330.5;217
122;341.7;226.3
123;367.5;238.6
124;368.7;254.6
125;404;278.9
126;414.7;291.6
127;115.5;87.2
128;147.4;96.1
129;145.2;110.7
130;161.6;121.8
131;179.4;133.1
132;187.6;144.3
133;216.8;151.1
134;227.8;160.6
135;241.1;170.3
136;258;179.5
137;260.3;189.8
138;283;200.3
139;290.1;208.4
140;357.1;224
141;372.8;237.4
142;385.9;247.7
143;411.3;270.7
144;415.8;284.3
145;433;301.4
146;444.6;309.4
500;457.4;322.8

==> scatter-mem.csv <==
#;wasp;wasp_multiaggregates
1;18.1;17.9
2;17.8;18.3
3;17.4;17.2
4;18;17.8
5;17.4;17.4
6;17.8;17.9
7;18;18.3
8;19;19
9;17.9;18.3
10;18.2;18
11;18.1;18.9
12;18.1;18.2
13;18.6;18.1
14;17.2;18.4
15;17;16.8
16;18.8;18.8
17;18.4;18.5
18;17.3;17.4
19;19;19.2
20;18.1;18.1
21;18.5;18.3
22;19.5;19.7
23;17.4;16.9
24;21;20.8
25;17.9;18
26;17.1;17.4
27;18.9;18.5
28;17.8;17.4
29;18.4;18.8
30;16.9;16.9
31;17.5;17.5
32;18.1;18.6
33;10.1;10.2
34;19.4;19.4
35;16.9;17
36;18;17.6
37;17.8;10.7
38;18.6;19.2
39;18.1;18.9
40;18.2;18.1
41;57.8;50.5
42;42.9;51.3
43;46.7;55.6
44;57.7;75.6
45;40.4;40.4
46;38;39.9
47;58.3;47.1
48;40.7;41.1
49;64.7;50.4
50;76.1;72.6
51;39.6;42.7
52;39.7;39.7
53;45.3;46.8
54;40.7;40.5
55;44.3;46.1
56;45.4;47.6
57;55.6;74.3
58;49;47.2
59;41.7;41.3
60;73.8;72.4
61;71.4;75.1
62;38.4;38.6
63;42.6;42.8
64;41.9;69.2
65;50.2;46.3
66;45.9;42.9
67;43.4;49.5
68;36.3;36
69;42.7;42.5
70;47.7;61.6
71;40.9;39.6
72;38.6;39
73;77.7;54
74;39.3;43
75;41;51.1
76;38.5;43.4
77;68.6;83.7
78;57.7;59.7
79;74.9;62.1
80;49.3;45.3
81;178.8;253
82;438.5;296.8
83;288;278.5
84;131.6;164.6
85;133.7;184.4
86;183.3;429.6
87;295.5;231.3
88;99.7;131.1
89;91;97.2
90;125.6;190
91;414.4;382.3
92;263.1;164
93;145.1;269.8
94;195.9;164.3
95;114.9;114.8
96;307.9;369.4
97;118.4;120.8
98;362.6;406.7
99;95.2;106.4
100;203.8;241.2
101;320;321.7
102;107.5;121.4
103;149.9;124.9
104;177.8;168.4
105;461.7;366
106;129.6;156.6
107;269.5;245.9
108;236.9;179.8
109;265.6;164.6
110;207.2;175.3
111;233.9;205.7
112;82.2;91.1
113;200.5;180.7
114;297.7;323.6
115;153.3;229.2
116;98.6;109.4
117;202.4;245
118;172.5;368.5
119;229.6;178.4
120;113.2;117.5
121;485.3;465
122;425.9;442
123;567.7;509.4
124;421.1;462.8
125;505.5;423.9
126;559.6;647.9
127;347.4;212.6
128;595.2;769.6
129;696.4;707.6
130;484.3;337.7
131;575.7;478.1
132;539.3;416.8
133;309.7;295.4
134;525.9;505.2
135;513.8;387.6
136;483.9;220.9
137;695.3;488.1
138;391.3;490.1
139;621.7;573.3
140;543.9;487.5
141;977.1;820.7
142;534.2;557.2
143;607.2;219.5
144;489.1;602.4
145;537.2;566.6
146;471.4;470.3
147;535.3;451.2
148;543.3;500.1
149;219.3;209.8
150;788.7;685.3
151;641.7;554.8
152;304.2;463.3
153;368.2;298.1
154;535;422.7
155;496.6;467.2
156;432.7;494.5
157;473.4;519
158;397.4;457.4
159;470.3;481.8
160;585.9;245.6
161;866.2;765
162;742.2;724.3
163;1092.9;858.9
164;744;739.5
165;733;692.6
166;714.6;652.8
167;753.6;666
168;915.6;502.7
169;630.2;666.7
170;666.2;667.7
171;571.6;633.4
172;679.9;696.2
173;653.9;682
174;755.6;726.4
175;734;674.4
176;792.3;787.2
177;871.9;797.2
178;708.9;689.6
179;896.5;738.1
180;751.3;769.4
181;726.8;618.6
182;882.7;944.3
183;734.4;780.9
184;608.7;642.5
185;606.9;732.6
186;712.2;528.4
187;763.6;684
188;356.8;652
189;837.1;788.1
190;690.3;762.3
191;812;562.4
192;607.2;685.9
193;750;689.6
194;750.1;868.2
195;667.8;621.2
196;735.1;816.2
197;757.6;771.7
198;674.9;676.8
199;672;674.2
200;594.8;857.6
201;69.1;68.8
202;906.1;906.1
203;69;68.8
204;906.1;906
205;69;72.4
206;906;906.1
207;68.9;68.7
208;906.1;905.8
209;72.7;69
210;965.2;965.6
211;69.1;68.7
212;965.1;965.4
213;68.9;68.7
214;975.4;975.4
215;72.7;69
216;965.2;965.2
217;68.8;68.8
218;975.3;975.2
219;69;68.8
220;1055.4;1047.1
221;69;69.2
222;1047.4;1059.3
223;69;72.7
224;1059.4;1047.5
225;69;69
226;1047.2;1055.5
227;68.8;69.1
228;1055.5;1055.5
229;68.8;69.1
230;1124.1;1132.6
231;68.8;72.8
232;1132.4;1132.4
233;69;68.7
234;1132.6;1132.5
235;68.9;68.7
236;1123.9;1132.6
237;68.9;68.6
238;1123.7;1124
239;72.6;69.1
240;1210.7;1210.8
241;69.1;69.1
242;1210.8;1211
243;68.8;69.1
244;1210.5;1210.6
245;69;69
246;1211.1;1211.2
247;72.6;69
248;1210.8;1210.8
249;69;69
250;1286.8;1286.9
251;68.7;68.7
252;1286.8;1286.8
253;72.7;69
254;1286.8;1286.8
255;72.7;68.8
256;1286.9;1286.8
257;68.8;68.8
258;1369.4;1369.3
259;72.7;68.8
260;1286.8;1286.7
261;68.8;68.9
262;1369.4;1369.3
263;69;69.1
264;1369.3;1369.2
265;69;74.4
266;1369.3;1369.4
267;69.3;68.6
268;1369.3;1369.2
269;68.7;69.1
270;1449.9;1450.1
271;69.1;69.2
272;1450.1;1449.9
273;68.6;72.7
274;1450.1;1450.1
275;69.1;69
276;1450.2;1450.2
277;68.5;72.6
278;1450.1;1450
279;69;68.7
280;1530.8;1530.8
281;68.8;69.1
282;1530.7;1530.7
283;69.1;69.1
284;1530.7;1530.9
285;68.9;69.2
286;1530.7;1530.8
287;69.3;69.1
288;1530.8;1530.8
289;69;68.9
290;1611.6;1611.4
291;69.1;69
292;1611.7;1611.5
293;68.8;68.9
294;1611.3;1611.5
295;68.7;68.9
296;1611.6;1611.5
297;69.1;68.8
298;1611.5;1611.5
299;68.9;68.8
300;1698.7;1698.7
301;8.7;8.7
302;10;9.9
303;10.3;10.3
304;36.2;33.4
305;29.7;23.3
306;140.3;57.6
307;278.3;192.5
308;186.1;204.6
309;227.4;174.9
310;256.5;252.5
311;14.7;16.8
312;20.1;17.3
313;13.7;15.5
314;15;15.1
315;19.2;15.4
316;14.6;15.1
317;15.3;15.5
318;17.7;18.4
319;15.8;15.8
320;16.2;16.1
321;21.1;17.5
322;24.4;20.3
323;16.3;17.2
324;17.6;21.2
325;15.1;14.5
326;21.9;22
327;25.3;23.5
328;26.9;26.6
329;17.7;17.6
330;17.9;17.7
331;47;53
332;31.2;30.6
333;69.1;75
334;16.2;20.1
335;21.1;21.2
336;25.1;30.8
337;17.4;16.1
338;22.7;21
339;18.5;23.4
340;34.9;33.1
341;25.5;29.6
342;32.1;44.2
343;17.9;16.5
344;33.8;32.8
345;21.1;21.1
346;21;22.8
347;32.6;30.9
348;21.4;21.4
349;17.6;17.5
350;20.7;20.5
351;32.5;69.8
352;46.8;45.9
353;34.1;31.4
354;63;59.6
355;36.5;38.8
356;34.4;40.6
357;106.1;84.9
358;32.3;42.6
359;51.6;38.8
360;100.2;89.8
361;46.8;37.7
362;188.2;183
363;55.6;53.8
364;32.1;39.1
365;54.4;49.6
366;23.6;23
367;35.8;32.1
368;52.4;34.2
369;87.7;119.7
370;103.1;115.8
371;38.2;33.8
372;38;32.3
373;103.6;87.2
374;38.4;58
375;34.1;48.5
376;105;120.3
377;36.3;37.2
378;60.5;51.4
379;69.4;45.9
380;59.1;72.9
381;36.7;37.1
382;110.1;124
383;48.4;67.1
384;50.4;41.4
385;162.3;174.4
386;87.7;131.8
387;176;205.1
388;204.2;156.5
389;82.9;101.5
390;53.4;53.4
391;205;173.3
392;206.4;191.7
393;157.9;154.1
394;92.6;88.4
395;168.5;170.7
396;109.4;104.6
397;61.7;92.1
398;176.3;233.5
399;189.7;166.4
400;101.6;92
401;163.3;173.4
402;107.5;118.9
403;95.6;93.9
404;444.2;195.8
405;157.9;186.4
406;171.1;187.9
407;127.9;118.6
408;107.4;187.9
409;121.2;149.2
410;138.6;142.1
411;163.8;182.2
412;179.3;161.4
413;176;180.7
414;214.6;226.5
415;194.1;162.4
416;199.8;196.5
417;294.5;203.9
418;177.7;216.6
419;165.6;171.6
420;185.8;183.3
421;162;157.4
422;190.8;170.8
423;184.2;168.4
424;174.4;181
425;204.6;203.9
426;210.3;182.6
427;211.4;199
428;222.5;184.3
429;168.8;160.8
1700;141.6;167.8

==> scatter-performance.csv <==
#;clasp;wasp;wasp_multi
1;1200;1200;8.983
2;4.253;14.672;0.8
3;1200;1200;32.048
4;1.026;43.261;0.453
5;1.242;38.183;0.57
6;16.175;45.302;0.585
7;5.126;60.572;0.687
8;1.673;95.175;0.92
9;2.754;104.334;2.331
10;4.91;118.576;0.804
11;2.753;171.508;0.92
12;4.697;186.755;0.92
13;3.397;170.547;1.902
14;3.182;126.782;2.334
15;43.225;206.153;1.254
16;67.659;213.329;1.472
17;16.718;122.677;1.471
18;4.698;335.42;2.566
19;16.202;640.956;1.905
20;22.893;183.843;4.505
21;9.485;272.413;1.908
22;1200;1200;1200
23;1200;1200;1200
24;1200;1200;84.985
25;1200;1200;101.209
26;5.347;18.307;5.877
27;1200;1200;1200
28;2.319;43.285;3.416
29;24.912;48.396;1.039
30;9.993;44.328;1.472
31;1200;1200;1200
32;4.271;57.563;1.475
33;7.41;99.333;1.479
34;4.264;112.58;2.989
35;11.551;48.414;1.475
36;5.863;208.328;3.211
37;21.891;226.779;6.411
38;14.651;76.962;7.445
39;12.068;415.179;2.124
40;8.967;852.17;7.445
41;31.046;168.682;4.303
42;11.032;328.616;3.868
43;1200;1200;7.427
44;1200;1200;1200
45;1200;1200;1200
46;1200;1200;177.547
47;1200;1200;1200
48;1200;1200;1200
49;1200;1200;1200
50;1200;1200;1200
51;1200;1200;1200
52;1200;1200;1200
53;1200;1200;1200
54;646.755;159.468;7.956
55;8.446;188.974;4.295
56;1200;1200;1200
57;7.939;202.299;4.3
58;11.546;306.302;3.431
59;1200;1200;50.452
60;37.164;432.589;4.314
61;12.06;1030.782;2.8
62;16.216;1200;4.089
63;60.621;1200;3.871
64;1200;1200;72.769
65;1200;1200;299.684
66;1200;1200;90.07
67;1200;1200;1200
68;1200;1200;1200
69;1200;1200;1200
70;1200;1200;1200
71;1200;1200;1200
72;1200;1200;1200
73;1200;1200;1200
74;1200;1200;1200
75;1200;1200;1200
76;1200;1200;1200
77;1200;1200;1200
78;1200;1200;1200
79;1200;1200;1200
80;727.817;640.525;21.935
81;12.068;576.413;3.441
82;1200;1200;4.091
83;1200;259.559;11.614
84;18.793;894.746;4.096
85;1200;1200;89.028
86;1200;1200;71.748
87;1200;1200;408.553
88;1200;1200;1200
89;1200;1200;1200
90;1200;1200;1200
91;1200;1200;1200
92;1200;1200;1200
93;1200;1200;1200
94;1200;1200;1200
95;1200;1200;1200
96;1200;1200;1200
97;1200;1200;1200
98;1200;1200;1200
99;1200;1200;1200
100;1200;1200;1200
101;1200;1200;1200
102;1200;1200;1200
103;1200;1200;1200
104;1200;1200;1200
105;1200;1200;1200
106;1200;1200;261.08
107;1200;1200;705.904
108;1200;1200;875.827
109;1200;1200;273.341
110;1200;1200;1200
111;1200;1200;1200
112;1200;1200;1200
113;1200;1200;1200
114;1200;1200;1200
115;1200;1200;1200
116;1200;1200;1200
117;1200;1200;1200
118;1200;1200;1200
119;1200;1200;1200
120;1200;1200;1200
121;1200;1200;1200
122;1200;1200;1200
123;1200;1200;1200
124;1200;1200;1200
125;1200;1200;1200
126;1200;1200;1200
127;1200;1200;69.737
128;1200;1200;766.983
129;1200;1200;1200
130;1200;1200;555.398
131;1200;1200;1200
132;1200;1200;1200
133;1200;1200;1200
134;1200;1200;1200
135;1200;1200;1200
136;1200;1200;1200
137;1200;1200;1200
138;1200;1200;1200
139;1200;1200;1200
140;1200;1200;1200
141;1200;1200;1200
142;1200;1200;1200
143;1200;1200;1200
144;1200;1200;1200
145;1200;1200;1200
146;1200;1200;1200
1200;1200;1200;1200

==> scatter.csv <==
#;wasp;wasp_multiaggregates
1;749592;746605
2;725961;737637
3;739845;784305
4;776730;783831
5;771452;775210
6;765983;761005
7;750979;756970
8;760796;781687
9;776754;770533
10;763732;765863
11;757377;768436
12;770978;782995
13;769969;741411
14;732115;766858
15;749342;778636
16;764077;743229
17;744039;775958
18;764431;784021
19;770269;777335
20;765103;774135
21;760741;774091
22;760304;757015
23;753821;744911
24;735326;774973
25;767884;770928
26;759946;770084
27;762663;788328
28;777058;766521
29;763567;757518
30;752516;782237
31;772205;764601
32;756393;773059
33;765133;774091
34;763699;778948
35;769777;736363
36;736674;774911
37;766793;756077
38;750600;776362
39;772259;782528
40;774852;756502
41;748932;768948
42;757773;765391
43;750073;785024
44;775133;760963
45;752087;765415
46;756030;787507
47;775078;787270
48;771760;760832
49;750686;779342
800000;768375;768221
